Bridging the Gap between Real-world and Synthetic Images for Testing Autonomous Driving Systems

Deep Neural Networks (DNNs) for Autonomous Driving Systems (ADS) are typically trained on real-world images and tested using synthetic simulator images. This approach results in training and test datasets with dissimilar distributions, which can potentially lead to erroneously decreased test accuracy. To address this issue, the literature suggests applying domain-to-domain translators to test datasets to bring them closer to the training datasets. However, translating images used for testing may unpredictably affect the reliability, effectiveness and efficiency of the testing process. Hence, this paper investigates the following questions in the context of ADS: Could translators reduce the effectiveness of images used for ADS-DNN testing and their ability to reveal faults in ADS-DNNs? Can translators result in excessive time overhead during simulation-based testing? To address these questions, we consider three domain-to-domain translators: CycleGAN and neural style transfer, from the literature, and SAEVAE, our proposed translator. Our results for two critical ADS tasks -- lane keeping and object detection -- indicate that translators significantly narrow the gap in ADS test accuracy caused by distribution dissimilarities between training and test data, with SAEVAE outperforming the other two translators. We show that, based on the recent diversity, coverage, and fault-revealing ability metrics for testing deep-learning systems, translators do not compromise the diversity and the coverage of test data, nor do they lead to revealing fewer faults in ADS-DNNs. Further, among the translators considered, SAEVAE incurs a negligible overhead in simulation time and can be efficiently integrated into simulation-based testing. Finally, we show that translators increase the correlation between offline and simulation-based testing results, which can help reduce the cost of simulation-based testing.

==> plan.txt <==
Here's our story:

1. There's a gap between simulators and real-world datasets. We've shown this gap with VAE (RQ2).

2. Translators can be used to reduce this gap (RQ1 and RQ3).

3. Our claim is this:
"Translators keep the content and just make the simulator distribution closer to real-world toward a more reliable ADS testing."

But we need some way to empirically show that we're keeping the content and keeping the test suit's good characteristics. Having Out-of-Distribution (OOD) examples is usually a good feature for a test set. However, an OOD example might have two components making it OOD:
  -  Valid OOD component that is based on content
  -  Invalid OOD component that is because of the gap between image domains quality.

We need to show that translators are not eliminating the valid component and are just removing the invalid component. How are going to show this?

  -  We show that the translated sim dataset is closer to the real-world dataset than the original sim dataset. We show this based on VAE reconstruction error. We note that the reconstruction error for the translated sim dataset is still higher than the real-world dataset. This verifies that we're only reducing the gap while keeping OOD examples, OOD.
  
  -  We show that the ratio of samples having high SA are the same for translated and original sim datasets. This is a verification that OOD samples are still there (we're keeping content).
  
  -  We show that the SC of translated sim dataset is less than the original sim dataset because we've removed the invalid OOD component.

  -  We show that our metrics (acc, mAP, OOB) are better for the translated sim dataset than the original sim dataset. But their still worse than the real-world dataset. This shows that the invalid OOD component was causing performance degradation. And we're still performing worse than real-world in OOD examples (OOD valid component) which is fine. 

Question: How can we tell if OOD is valid or invalid using existing metrics? Define valid and invalid OOD. 
Answer: I'm not talking about valid and invalid OOD in the sense that an example in the dataset is valid OOD and another one is invalid OOD. I'm thinking of representing "each" OOD example with two components: a valid component and an invalid component. The valid component is for the content of image being OOD, e.g. a new curvature in the road that was not in the training set. The invalid component is because of the gap between distributions. Each OOD sample has a bit of these two components. And I'm trying to find a convincing way to show that using translator, we're removing the invalid component.

To show this invalid OOD component I'm thinking of an experiment:
We can train an SAEVAE in the opposite direction of what we'd done. We can train it to transfer real-world into sim domain. Then we can apply it to transfer about 100 real-world images. We can manually inspect and make sure that the content is the same. At the same time, we'd show that these are now considered OOD by the reconstruction error metric. But, if we get worse performance on these transformed images, we can say that this invalid OOD component has caused degradation of performance. This can somehow empirically prove that a part of degradation is for this invalid OOD component. We can discuss this in-person if you wish anytime.
